Model-agnostic Feature Importance and Effects with Dependent Features -- A Conditional Subgroup Approach

The interpretation of feature importance in machine learning models is challenging when features are dependent. Permutation feature importance (PFI) ignores such dependencies, which can cause misleading interpretations due to extrapolation. A possible remedy is more advanced conditional PFI approaches that enable the assessment of feature importance conditional on all other features. Due to this shift in perspective and in order to enable correct interpretations, it is therefore important that the conditioning is transparent and humanly comprehensible. In this paper, we propose a new sampling mechanism for the conditional distribution based on permutations in conditional subgroups. As these subgroups are constructed using decision trees (transformation trees), the conditioning becomes inherently interpretable. This not only provides a simple and effective estimator of conditional PFI, but also local PFI estimates within the subgroups. In addition, we apply the conditional subgroups approach to partial dependence plots (PDP), a popular method for describing feature effects that can also suffer from extrapolation when features are dependent and interactions are present in the model. We show that PFI and PDP based on conditional subgroups often outperform methods such as conditional PFI based on knockoffs, or accumulated local effect plots. Furthermore, our approach allows for a more fine-grained interpretation of feature effects and importance within the conditional subgroups.

==> bike-cor-hum-temp.txt <==
0.13


==> bike-mae.txt <==
522.2


==> figures/cc18-infos.csv <==
"openmlid","name","nrows","ncols","ncols_before"
"1049","pc4",1458,38,38
"1050","pc3",1563,38,38
"1053","jm1",10880,22,22
"1063","kc2",522,22,22
"1067","kc1",2109,22,22
"1068","pc1",1109,22,22
"12","mfeat-factors",2000,217,217
"14","mfeat-fourier",2000,77,77
"1461","bank-marketing",45211,8,17
"1475","first-order-theorem-proving",6118,52,52
"1480","ilpd",583,10,11
"1486","nomao",34465,90,119
"1487","ozone-level-8hr",2534,73,73
"1494","qsar-biodeg",1055,42,42
"1497","wall-robot-navigation",5456,25,25
"15","breast-w",683,10,10
"1501","semeion",1593,257,257
"151","electricity",45312,8,9
"1510","wdbc",569,31,31
"16","mfeat-karhunen",2000,65,65
"182","satimage",6430,37,37
"188","eucalyptus",641,15,20
"22","mfeat-zernike",2000,48,48
"23517","numerai28.6",96320,22,22
"28","optdigits",5620,63,65
"307","vowel",990,11,13
"31","credit-g",1000,8,21
"32","pendigits",10992,17,17
"37","diabetes",768,9,9
"40499","texture",5500,41,41
"40701","churn",5000,17,21
"40966","MiceProtein",552,78,82
"40979","mfeat-pixel",2000,241,241
"40982","steel-plates-fault",1941,28,28
"40984","segment",2310,19,20
"40994","climate-model-simulation-crashes",540,21,21
"44","spambase",4601,58,58
"4538","GesturePhaseSegmentationProcessed",9873,33,33
"458","analcatdata_authorship",841,71,71
"54","vehicle",846,19,19
"6","letter",20000,17,17
"6332","cylinder-bands",378,19,40

